VICEROY: GDPR-/CCPA-compliant Enforcement of Verifiable Accountless Consumer Requests

Recent data protection regulations (such as GDPR and CCPA) grant consumers various rights, including the right to access, modify or delete any personal information collected about them (and retained) by a service provider. To exercise these rights, one must submit a verifiable consumer request proving that the collected data indeed pertains to them. This action is straightforward for consumers with active accounts with a service provider at the time of data collection, since they can use standard (e.g., password-based) means of authentication to validate their requests. However, a major conundrum arises from the need to support consumers without accounts to exercise their rights. To this end, some service providers began requiring such accountless consumers to reveal and prove their identities (e.g., using government-issued documents, utility bills, or credit card numbers) as part of issuing a verifiable consumer request. While understandable as a short-term cure, this approach is cumbersome and expensive for service providers as well as privacy-invasive for consumers. Consequently, there is a strong need to provide better means of authenticating requests from accountless consumers. To achieve this, we propose VICEROY, a privacy-preserving and scalable framework for producing proofs of data ownership, which form a basis for verifiable consumer requests. Building upon existing web techniques and features, VICEROY allows accountless consumers to interact with service providers, and later prove that they are the same person in a privacy-preserving manner, while requiring minimal changes for both parties. We design and implement VICEROY with emphasis on security/privacy, deployability and usability. We also thoroughly assess its practicality via extensive experiments.

==> safecmds.txt <==
changed
sys
vcr
wrapper
